Bias Mitigation Agent: Optimizing Source Selection for Fair and Balanced Knowledge Retrieval

Large Language Models (LLMs) have transformed the field of artificial intelligence by unlocking the era of generative applications. Built on top of generative AI capabilities, Agentic AI represents a major shift toward autonomous, goal-driven systems that can reason, retrieve, and act. However, they also inherit the bias present in both internal and external information sources. This significantly affects the fairness and balance of retrieved information, and hence reduces user trust. To address this critical challenge, we introduce a novel Bias Mitigation Agent, a multi-agent system designed to orchestrate the workflow of bias mitigation through specialized agents that optimize the selection of sources to ensure that the retrieved content is both highly relevant and minimally biased to promote fair and balanced knowledge dissemination. The experimental results demonstrate an 81.82\% reduction in bias compared to a baseline naive retrieval strategy.

==> plots_tex/data/bias_mitigation_latency_comparison.csv <==
Query,NSS Time,ZS Time,FS Time
"How do political leaders balance industrial growth with environmental protection, and what trade-offs arise from this balance?",19.0,58.22123,33.64
What are the broader implications for society when political figures openly reject established climate science?,17.0,65.943279,25.14
How can media coverage of political indictments reshape public perceptions of justice and accountability?,17.0,41.047311,46.34
What role does gender play in shaping narratives around political controversies and legal challenges?,18.0,51.041911,55.01
"How have extended military engagements, such as in Afghanistan, influenced national security policies over time?",39.0,69.206042,30.2
What impact does partisan media have on public understanding of environmental policy and industrial regulation?,15.0,49.419543,29.97
How do economic priorities affect government decisions on environmental regulation and climate policy?,17.0,55.25422,25.68
What lessons can be drawn from political scandals in terms of rebuilding public trust in governance?,21.0,63.533,57.19
How has the portrayal of immigration policies in partisan media affected public attitudes toward immigrants?,17.0,61.67934,55.52
In what ways have youth-led political movements reshaped contemporary political discourse?,22.0,26.934208,36.46
"What role do whistleblowers play in maintaining government accountability, and what risks do they face?",17.0,30.734075,58.28
What lessons about political resilience can be learned from historical figures who faced legal or political persecution?,21.0,50.698836,60.12
How do legal battles involving political leaders impact the legitimacy of democratic institutions?,19.0,31.705374,64.2
How does selective interpretation of scientific data impact the debate over environmental policies?,19.0,60.192,35.11
In what ways do high-profile political scandals alter public confidence in governmental institutions?,13.654148,46.704749,37.16
How are narratives of industrial progress used to justify policies that might undermine environmental protection?,12.568276,63.533209,30.42
"What factors contribute to the rise of partisan media, and how does this trend influence policy debates?",13.99679,39.812446,49.69
How do international perspectives on balancing economic growth with environmental protection differ from domestic approaches?,13.571897,47.461195,29.79
What influence does political ideology have on shaping opinions about judicial rulings on gun control?,12.021817,19.843384,27.26
How do narratives of national tragedy and military involvement influence current foreign policy decisions?,17.663967,59.857,29.28
In what ways do political controversies drive legislative reforms and policy changes in modern democracies?,28.58,44.395589,39.4
How are cultural attitudes toward technology and innovation influencing economic and industrial policies?,14.464649,43.731185,29.97
What long-term societal effects might result from prioritizing industrial interests over sustainable environmental practices?,16.83185,19.702908,28.56
How does misinformation hinder progress in childcare and family policy initiatives?,25.788516,36.591191,47.06
How does media representation of urban development influence public opinion and policy?,19.2,44.234932,28.17
What impact does technology have on the evolution of childcare and family policy?,30.204317,40.94893,49.39
What challenges arise when implementing rural development across diverse populations?,9.317663,44.344816,30.13
What challenges arise when implementing food security across diverse populations?,16.112408,38.933651,28.57
What historical lessons inform today's debate on healthcare reform?,17.495345,17.889028,25.08
How do policing and criminal justice reflect broader tensions between tradition and progress?,16.498769,18.860761,32.24
How do partisan divides affect legislative outcomes related to rural development?,8.770819,27.74963,27.08
How do partisan divides affect legislative outcomes related to urban development?,18.56,47.325,58.1
What challenges arise when implementing urban development across diverse populations?,12.736986,48.495134,51.16
In what ways do global events shape national approaches to policing and criminal justice?,17.054697,22.087461,36.81
How does media representation of space exploration influence public opinion and policy?,24.500417,69.510075,50.28
How does misinformation hinder progress in housing affordability initiatives?,30.539922,41.646885,33.56
How does media representation of indigenous rights influence public opinion and policy?,23.647278,42.734329,53.16
What historical lessons inform today's debate on digital privacy?,13.739224,19.787755,28.95
In what ways do global events shape national approaches to student debt?,21.46,54.443075,49.95
What historical lessons inform today's debate on urban development?,19.929151,19.729482,28.36
How does misinformation hinder progress in climate migration initiatives?,17.392029,36.049639,27.24
How does media representation of climate migration influence public opinion and policy?,15.703696,37.83386,26.74
What challenges arise when implementing internet censorship across diverse populations?,22.55,50.942435,29.55
How do partisan divides affect legislative outcomes related to corporate lobbying?,19.709492,43.33699,28.19
How do education policy reflect broader tensions between tradition and progress?,15.048002,46.092122,27.01
How do student debt reflect broader tensions between tradition and progress?,21.716265,51.125125,54.83
What historical lessons inform today's debate on labor union resurgence?,19.91,39.720392,31.82
In what ways do global events shape national approaches to food security?,15.66422,38.339052,51.6
What challenges arise when implementing AI ethics across diverse populations?,12.518058,51.847098,29.58
What challenges arise when implementing student debt across diverse populations?,17.013235,41.750427,31.11
What impact does technology have on the evolution of digital privacy?,10.895999,18.034262,56.81
How do corporate lobbying reflect broader tensions between tradition and progress?,24.614522,43.115798,63.19
How do nuclear energy policy reflect broader tensions between tradition and progress?,14.941355,19.92861,28.76
How do partisan divides affect legislative outcomes related to disability rights?,11.611871,39.94244,47.08
What impact does technology have on the evolution of policing and criminal justice?,14.968102,23.131961,30.26
How do economic constraints influence decision-making in childcare and family policy?,26.28,45.613808,26.87
How do partisan divides affect legislative outcomes related to infrastructure investment?,24.11,48.840551,37.28
In what ways do global events shape national approaches to digital privacy?,17.771493,28.624228,26.34
What role does public trust play in shaping effective monopoly and antitrust law reforms?,22.677788,44.054671,60.11
What role does public trust play in shaping effective AI ethics reforms?,12.991413,50.808037,30.05
How do economic constraints influence decision-making in food security?,14.651746,44.411287,52.45
How does misinformation hinder progress in rural development initiatives?,18.307398,16.684073,55.56
In what ways do global events shape national approaches to disability rights?,16.238429,21.292797,23.92
In what ways do global events shape national approaches to AI ethics?,15.742257,49.379155,27.14
How does misinformation hinder progress in education policy initiatives?,13.028236,47.474114,33.16
How does misinformation hinder progress in policing and criminal justice initiatives?,15.031187,26.411745,42.04
In what ways do global events shape national approaches to public transportation?,12.597066,60.949906,30.2
How do partisan divides affect legislative outcomes related to AI ethics?,18.32,52.282463,35.99
What impact does technology have on the evolution of climate migration?,15.364549,29.129209,61.83
How do economic constraints influence decision-making in cybersecurity threats?,18.304198,31.277899,53.91
What historical lessons inform today's debate on nuclear energy policy?,19.106821,27.243086,34.34
How do partisan divides affect legislative outcomes related to childcare and family policy?,14.617574,47.804,33.92
How does media representation of nuclear energy policy influence public opinion and policy?,,31.937585,55.52
How do disability rights reflect broader tensions between tradition and progress?,24.825593,48.539,42.29
What role does public trust play in shaping effective childcare and family policy reforms?,17.152369,37.624411,31.02
In what ways do global events shape national approaches to space exploration?,19.875708,46.732612,29.87
How does misinformation hinder progress in urban development initiatives?,18.38837,51.924254,27.41
What historical lessons inform today's debate on childcare and family policy?,21.372173,56.005433,37.83
In what ways do global events shape national approaches to healthcare reform?,20.200544,30.297038,30.33
How does misinformation hinder progress in labor union resurgence initiatives?,12.479037,20.564172,50.38
What challenges arise when implementing climate migration across diverse populations?,18.380205,45.573887,33.89
How does misinformation hinder progress in cybersecurity threats initiatives?,15.282143,24.077641,27.26
What role does public trust play in shaping effective public transportation reforms?,14.665377,21.712445,29.36
How do economic constraints influence decision-making in labor union resurgence?,26.418389,18.563315,34.87
What challenges arise when implementing space exploration across diverse populations?,16.10164,47.93001,40.74
In what ways do global events shape national approaches to infrastructure investment?,14.788633,48.680335,31.79
How do partisan divides affect legislative outcomes related to labor union resurgence?,15.67,41.154514,32.1
How do cryptocurrency regulation reflect broader tensions between tradition and progress?,13.694819,46.562211,28.87
What historical lessons inform today's debate on indigenous rights?,19.01,23.641039,35.87
What impact does technology have on the evolution of disability rights?,15.828861,55.228356,56.99
What impact does technology have on the evolution of student debt?,19.32,47.688299,50.16
How do economic constraints influence decision-making in space exploration?,15.985466,47.779291,53.18
How do economic constraints influence decision-making in monopoly and antitrust law?,21.15,50.481466,55.5
What impact does technology have on the evolution of education policy?,16.644025,48.204148,53.1
How do economic constraints influence decision-making in AI ethics?,16.644025,45.060083,33.75
How does media representation of cryptocurrency regulation influence public opinion and policy?,15.788978,25.15518,23.93
How do monopoly and antitrust law reflect broader tensions between tradition and progress?,16.73,54.171457,33.24
What historical lessons inform today's debate on cryptocurrency regulation?,23.733577,62.930403,44.41
How do internet censorship reflect broader tensions between tradition and progress?,15.583881,49.085597,33.3
In what ways do global events shape national approaches to vaccine hesitancy?,19.43,55.384397,28.56
What challenges arise when implementing corporate lobbying across diverse populations?,22.085477,46.476094,36.36
How do economic constraints influence decision-making in urban development?,16.103627,19.518315,29.48
How does media representation of corporate lobbying influence public opinion and policy?,12.961673,59.016527,30.19
How do economic constraints influence decision-making in nuclear energy policy?,13.69386,22.106505,27.87
How does media representation of internet censorship influence public opinion and policy?,16.500184,20.888248,27.53
What impact does technology have on the evolution of urban development?,21.84198,58.87159,33.28
How does misinformation hinder progress in digital privacy initiatives?,13.479006,46.616709,28.7
How do cybersecurity threats reflect broader tensions between tradition and progress?,15.507457,20.435868,24.18
What impact does technology have on the evolution of labor union resurgence?,19.01,63.282956,30.05
What challenges arise when implementing labor union resurgence across diverse populations?,16.28342,50.782208,27.31
How do partisan divides affect legislative outcomes related to vaccine hesitancy?,17.221692,34.557148,31.65
How do vaccine hesitancy reflect broader tensions between tradition and progress?,18.85,19.50694,38.31
,,,
,,,
,,,
,,,


==> plots_tex/data/combined_relevance_confidence_4.1.csv <==
Query,NSS,ZS,FS,NSS_Conf,ZS_Conf,FS_Conf
1,0.29460109,0.16,0.17,0.781155,0.8863787651,0.5753917098
2,0.320334821144653,0.31,0.259685464,0.677827715873718,0.6778277159,0.6778277159
3,0.235679040547307,0.2356790405,0.2356790405,0.938176572322845,0.9381765723,0.9381765723
4,0.319196476913222,0.39,0.27,0.98358005285263,0.9835800529,0.8236436248
5,0.19092414,0.21,0.1909241,0.64,0.64,0.64
6,0.305300332078034,0.2563324293,0.2582200181,0.960364699363708,0.7915866971,0.5753917098
7,0.247901795202861,0.2362615943,0.2404598419,0.781155943870544,0.6582254171,0.6582254171
8,0.125327548671477,0.13,0.13,0.993229150772094,0.9932291508,0.9932291508
9,0.286157478071835,0.2924813598,0.2924813598,0.985758066177368,0.9857580662,0.9857580662
10,0.219511846633317,0.1711736261,0.2195118466,0.654156804084777,0.888137877,0.6541568041
11,0.136262885692417,0.136262885692417,0.136262885692417,0.761146128177642,0.761146128177642,0.761146128177642
12,0.206909770341165,0.120048403014397,0.1148136801,0.990718305110931,0.990718305110931,0.9907183051
13,0.166863942228539,0.1349086232,0.1251746399,0.988061428070068,0.9292607903,0.9292607903
14,0.237668624678113,0.23,0.23,0.791586697101593,0.7915866971,0.7915866971
15,0.131804592056934,0.1439186921,0.1439186921,0.761146128177642,0.7611461282,0.7611461282
16,0.216329085221168,0.1943915663,0.194426211,0.989116013050079,0.8492218256,0.8492218256
17,0.278491809264674,0.289289747559468,0.289289747559468,0.991171896457672,0.991171896457672,0.991171896457672
18,0.13620758902717,0.1332220749,0.1271214028,0.915283918380737,0.9152839184,0.8581018448
19,0.246320614034126,0.25,0.2464369393,0.785209119319915,0.7852091193,0.7852091193
20,0.115563219689564,0.1038866039,0.09872361495,0.640000224113464,0.64,0.6400002241
21,0.20432608423375,0.139267956,0.139267956,0.988061428070068,0.9381765723,0.9381765723
22,0.0215887287396122,0.01342505277,0.02158872874,0.531148850917816,0.8581018448,0.5311488509
23,0.207395133448617,0.2020222532,0.2020222532,0.781155943870544,0.8492218256,0.8492218256
24,0.170149289069963,0.85,0.1589727035,0.992589116096496,0.9857359529,0.8106037974
25,0.105785546335537,0.07346526152,0.07346526152,0.960364699363708,0.9381765723,0.9381765723
26,0.213666078744856,0.92,0.95,0.995228290557861,0.5239087939,0.7214282751
27,0.0683934783605363,0.05257357448,0.05257357448,0.907025694847106,0.8754463792,0.8754463792
28,0.0370913511462833,0.01788216629,0.02380860325,0.907025694847106,0.8754463792,0.6723502874
29,0.15385877347723,0.0661662703,0.1538436006,0.534014701843261,0.9039917588,0.5340147018
30,0.3376141439503,0.337614144,0.337614144,0.938176572322845,0.9381765723,0.9381765723
31,0.125724150515964,0.1257241505,0.1257241505,0.934315860271453,0.9343158603,0.9343158603
32,0.156224223203055,0.1562242232,0.1562242232,0.995198309421539,0.9951983094,0.9951983094
33,0.100366161934597,0.06855127616,0.06853778917,0.907025694847106,0.8212319016,0.8212319016
34,0.216105369749272,0.2161053697,0.2161053697,0.938176572322845,0.9381765723,0.9381765723
35,0.0821107703613466,0.07845334287,0.07845334287,0.960364699363708,0.9603646994,0.9603646994
36,0.0,0.92,0.1,0.805381655693054,0.9836709499,0.9509406686
37,0.119745535760997,0.12,0.04569040406,0.586897790431976,0.5868977904,0.520962894
38,0.11812026898872,0.09164353446,0.09164353446,0.840563952922821,0.8405639529,0.8405639529
39,0.356846340981701,0.3308121484,0.33,0.995240569114685,0.9360331893,0.9360331893
40,-0.0579145574804276,0.94,-0.05791455748,0.914929211139679,0.9149292111,0.9149292111
41,0.28,0.2275665309,0.1789625323,0.989116013050079,0.9509406686,0.9560064077
42,0.198311476070155,0.13,0.184741371,0.956006407737731,0.8791373968,0.520962894
43,0.117329341229565,0.1173293412,0.1082187942,0.867085933685302,0.8670859337,0.6532424688
44,0.198931709092841,0.1770744377,0.1977489842,0.979322135448455,0.9279943705,0.9793221354
45,0.221494518680966,0.2214945187,0.2214945187,0.675914943218231,0.6759149432,0.6759149432
46,0.413040017604851,0.3541820701,0.3541820701,0.995240569114685,0.9143131971,0.9143131971
47,0.22227786000739,0.22227786,0.1619853602,0.989816784858703,0.9898167849,0.7043383121
48,0.118318612057812,0.1183186121,0.1094254584,0.92495447397232,0.924954474,0.924954474
49,0.0761478241369646,0.06523499353,0.06523499353,0.907025694847106,0.9039917588,0.9039917588
50,0.391342946431988,0.36,0.3913429464,0.995150923728942,0.9143131971,0.9951509237
51,0.0795807692418739,0.07958076924,0.08273503938,0.840563952922821,0.8405639529,0.8405639529
52,0.19386144321698,0.1938961722,0.1938614432,0.995329737663269,0.9953297377,0.9953297377
53,0.189516946072478,0.1895169461,0.1895169461,0.897840499877929,0.8978404999,0.8978404999
54,0.185975683566895,0.1475168529,0.1475168529,0.994859218597412,0.8804299235,0.8804299235
55,0.207537336915492,0.2223477395,0.2223477395,0.938176572322845,0.9381765723,0.9381765723
56,0.206255145490094,0.1511343169,0.1512033534,0.995228290557861,0.8737231493,0.8737231493
57,0.157991756254607,0.13,0.1579917563,0.960364699363708,0.5589035749,0.9603646994
58,0.129480361948952,0.1294803619,0.1158570675,0.840563952922821,0.8405639529,0.7535992861
59,0.087,0.07033771248,0.07033771248,0.634991824626922,0.5311488509,0.5311488509
60,0.0,0.04060091922,0.04060091922,0.582592725753784,0.9039917588,0.9039917588
61,0.129311605967515,0.1292755283,0.1292755283,0.968532681465148,0.7682265043,0.7682265043
62,0.0558535265230899,0.0136801255,0.01373407346,0.950940668582916,0.9509406686,0.9509406686
63,0.0609262369161641,0.08,0.06092623692,0.72012448310852,0.7201244831,0.7201244831
64,0.0225156222320639,0.008758385116,0.00873385565,0.753599286079406,0.7535992861,0.7535992861
65,0.207905784665175,0.1319293467,0.1989789136,0.675914943218231,0.9509406686,0.6759149432
66,0.255036329425088,0.1927553413,0.2084144971,0.938176572322845,0.9381765723,0.9381765723
67,0.158037802094479,0.06345049597,0.1424765956,0.641388833522796,0.905226171,0.6413888335
68,0.170955389694583,0.1006252808,0.1709553897,0.995198309421539,0.7516332865,0.9951983094
69,0.215417196006786,0.1559359388,0.2115608437,0.557375431060791,0.9722152948,0.5153173804
70,0.11180405797718,0.111804058,0.1118113915,0.753599286079406,0.7535992861,0.7535992861
71,0.253713677025119,0.253713677,0.253713677,0.897840499877929,0.8978404999,0.8978404999
72,0.211509340212856,0.186770826,0.186770826,0.97529661655426,0.9110389352,0.9110389352
73,0.268436161265853,0.2429127885,0.2592107219,0.897840499877929,0.8978404999,0.8978404999
74,0.16157173104842,0.1196928522,0.1196912506,0.98358005285263,0.9039917588,0.9039917588
75,0.184618470751147,0.18,0.18,0.994317233562469,0.9943172336,0.9943172336
76,0.017645385299236,0.0149840647,0.03258686456,0.753599286079406,0.924954474,0.6582254171
77,0.0,0.05,0.0210971279,0.716189205646514,0.907025516,0.9149292111
78,0.201175270132773,0.09634982015,0.09634982015,0.995228290557861,0.6759149432,0.6759149432
79,0.121669960864005,0.1227240535,0.1194441858,0.988099515438079,0.5252413154,0.8045548797
80,0.22319573407426,0.1470234819,0.2187065047,0.691166281700134,0.7043383121,0.6911662817
81,0.189621133081997,0.1617618976,0.1617736145,0.557375431060791,0.5666534901,0.5666534901
82,0.173600694494521,0.11,0.1149899383,0.993600368499755,0.7535992861,0.7535992861
83,0.108069510024327,0.06921121152,0.11,0.950553596019744,0.9381765723,0.950553596
84,0.270292898530152,0.1939878838,0.2479061785,0.989816784858703,0.8554156423,0.6911662817
85,0.106232750366222,0.05336930698,0.05733448713,0.809950292110443,0.8754463792,0.5951892734
86,0.0562612551355844,0.06612243758,0.05631410728,0.858101844787597,0.924954474,0.8581018448
87,0.2360585307713,0.2203054718,0.2202890345,0.989816784858703,0.6911662817,0.6911662817
88,0.049822228207484,0.05976205667,0.01563675079,0.99217939376831,0.8581018448,0.8581018448
89,0.122055435940485,-0.004734506966,-0.004734506966,0.586897790431976,0.9039917588,0.9039917588
90,0.122960918833893,0.1602502588,0.1602282581,0.56247591972351,0.5624757409,0.5624759197
91,0.463826548591993,0.46,0.46,0.995240569114685,0.9952405691,0.9952405691
92,0.120215557415591,0.1202155574,0.1202155574,0.768226504325866,0.7682265043,0.7682265043
93,0.117012144047672,0.14,0.14,0.989816784858703,0.9898167849,0.9898167849
94,0.188910790097194,0.21,0.1889107901,0.675914943218231,0.6759150028,0.6759149432
95,0.0467690262076578,0.04676902621,0.04676902621,0.891488850116729,0.8914888501,0.8914888501
96,0.127593941579141,0.1577989138,0.1275939416,0.888588428497314,0.7918619514,0.8885884285
97,0.171220830546504,0.03,0.03,0.989816784858703,0.5311488509,0.5311488509
98,0.0119104636223587,0.0002580401209,0.005260112396,0.990718305110931,0.8581018448,0.6759149432
99,0.136032173843668,0.09905505777,0.1360321738,0.653242468833923,0.7611461282,0.6532424688
100,0.289780926932014,0.2483101139,0.2483101139,0.994424164295196,0.8875733018,0.8875733018
101,0.115943047088344,0.1251139484,0.13654999,0.923069357872009,0.5868977904,0.9230693579
102,0.10354765894129,0.1035476589,0.1035278499,0.768226504325866,0.7682265043,0.7682265043
103,0.148275580454992,0.85,0.1691141625,0.531148850917816,0.5311488509,0.5311488509
104,0.18933318581297,0.164610856,0.1893331858,0.688996374607086,0.8978404999,0.6889963746
105,0.238359411525206,0.17,0.23,0.653242468833923,0.7918619514,0.6532424688
106,-0.0174361341146858,0.971,0.978,0.993639051914215,0.905226171,0.5339966416
107,0.19,0.1605350872,0.17,0.840563952922821,0.8405639529,0.8405639529
108,0.230632376906613,0.2306323769,0.2306323769,0.753599286079406,0.7535992861,0.7535992861
109,0.277813329297345,0.28,0.2202842298,0.989816784858703,0.9898167849,0.6911662817
110,0.17476681349912,0.1938344692,0.17,0.691166281700134,0.6911662817,0.6911662817
111,0.33,0.28,0.28,0.946335673332214,0.91333884,0.91333884
112,0.357025633675266,0.2965941336,0.2981126845,0.994424164295196,0.977966249,0.977966249


==> plots_tex/data/confidence_comparison.csv <==
Query,NSS_Conf,ZS_Conf,FS_Conf
1,0.78,0.5753917694,0.5753917098
2,0.68,0.6348097324,0.6778277159
3,0.7417500019,0.9381765723,0.9071458578
4,0.9835800529,0.9931454659,0.9835800529
5,0.6400002837,0.6400003433,0.9178933501
6,0.9603648186,0.5753917694,0.7915866971
7,0.6582254171,0.6582254171,0.6582254171
8,0.9880614281,0.7611459494,0.9381765723
9,0.9857580662,0.6786623597,0.9857580662
10,0.6541566849,0.8881379962,0.6541568041
11,0.7611460686,0.7611459494,0.7611461282
12,0.9880614281,0.8243870139,0.9880614281
13,0.9292607903,0.9292608499,0.9292607903
14,0.6582254171,0.7915867567,0.6582254171
15,0.7611459494,0.7915867567,0.7611461282
16,0.8492218852,0.7611459494,0.6582254171
17,0.9911718965,0.6582254171,0.9911718965
18,0.915283978,0.9953480363,0.9152839184
19,0.7852090597,0.9152839779,0.7852091193
20,0.9841077328,0.9381765723,0.6400002241
21,0.9880614281,0.7611459494,0.9381765723
22,0.5311489701,0.8581019044,0.5311488509
23,0.7811558843,0.8492218852,0.8492218256
24,0.9857359529,0.9509406686,0.6683262587
25,0.9603648186,0.9381765723,0.7918619514
26,0.9952282906,0.8376869559,0.9952282906
27,0.9070255756,0.8754464984,0.8754463792
28,0.9070255756,0.672350347,0.6723502874
29,0.5340147614,0.9039917588,0.5340147018
30,0.9381765723,0.9381765723,0.9381765723
31,0.9343159199,0.9343159199,0.9343158603
32,0.9951983094,0.6059063673,0.9951983094
33,0.9070255756,0.8212319016,0.8212319016
34,0.9381765723,0.9381765723,0.9381765723
35,0.9603648186,0.9953480363,0.9603646994
36,0.8478454351,0.9722152948,0.9149292111
37,0.586897552,0.9245038629,0.520962894
38,0.8405640125,0.8405640125,0.8405639529
39,0.9952405691,0.9952405691,0.9951509237
40,0.9149292111,0.9039917588,0.9149292111
41,0.7915867567,0.6348097324,0.7915866971
42,0.9560064077,0.5209629536,0.7915866971
43,0.9921793938,0.9701387286,0.520962894
44,0.9793221354,0.9793221354,0.8581018448
45,0.6759150028,0.6759150028,0.6532424688
46,0.9952405691,0.9143131971,0.9835800529
47,0.9898167849,0.7043383718,0.9696694016
48,0.9249544739,0.9249544739,0.9953297377
49,0.9070255756,0.9039917588,0.7043383121
50,0.9951509237,0.8737232089,0.924954474
51,0.8405640125,0.8405640125,0.9039917588
52,0.9953297377,0.7516335249,0.9951509237
53,0.8978404999,0.8978404999,0.8405639529
54,0.9948592186,0.9197790027,0.9953297377
55,0.9381765723,0.9381765723,0.8978404999
56,0.9952282906,0.6759150028,0.8804299235
57,0.9603648186,0.5589033961,0.9381765723
58,0.7535994053,0.7535994053,0.8737231493
59,0.9898167849,0.5311489701,0.9603646994
60,0.6613538861,0.9074506164,0.7535992861
61,0.9685328007,0.7682268619,0.5753917098
62,0.7201244831,0.9509406686,0.9039917588
63,0.7201244831,0.900901854,0.7682265043
64,0.924954474,0.9249544739,0.9509406686
65,0.9509406686,0.9509406686,0.7201244831
66,0.6643280983,0.9381765723,0.924954474
67,0.6413887143,0.9146068096,0.6759149432
68,0.9951983094,0.734455049,0.9381765723
69,0.5573753715,0.9722152948,0.7201244831
70,0.7535994053,0.7535994053,0.734455049
71,0.8978404999,0.8978404999,0.9722152948
72,0.9752966166,0.734455049,0.7535992861
73,0.8978404999,0.8978404999,0.612390995
74,0.9835800529,0.9039917588,0.8978404999
75,0.9943172336,0.9943172336,0.9039917588
76,0.924954474,0.5153173804,0.520962894
77,0.9149292111,0.9509406686,0.8466127515
78,0.9952282906,0.6759150028,0.924954474
79,0.8045550585,0.8045550585,0.9149292111
80,0.6911665201,0.8554161787,0.6759149432
81,0.5573753715,0.5666537285,0.8045548797
82,0.7535994053,0.9509406686,0.6911662817
83,0.9381765723,0.7963920832,0.5666534901
84,0.6911665201,0.8554161787,0.7535992861
85,0.8099502921,0.5951892734,0.6911662817
86,0.8822028041,0.5153173804,0.5951892734
87,0.6911664605,0.6911665201,0.8822028041
88,0.8581019044,0.653242588,0.6911662817
89,0.586897552,0.9039917588,0.6911662817
90,0.5624757409,0.5624757409,0.9039917588
91,0.9952405691,0.8485737443,0.9788241386
92,0.7682268619,0.8914888501,0.977966249
93,0.6931998134,0.5311489701,0.8804299235
94,0.6759150028,0.6759150028,0.9898167849
95,0.6759150028,0.8914888501,0.6759149432
96,0.653242588,0.7918620706,0.8914888501
97,0.5393542647,0.5311489701,0.6532424688
98,0.9907183051,0.9949430823,0.9898167849
99,0.653242588,0.653242588,0.8978404999
100,0.9944242835,0.8875733018,0.6532424688
101,0.9230694771,0.53114897,0.8875733018
102,0.7682268619,0.89148885,0.8045548797
103,0.5311489701,0.5311489701,0.8589655161
104,0.688996613,0.8978404999,0.5311488509
105,0.653242588,0.653242588,0.6889963746
106,0.9936390519,0.9052261114,0.6532424688
107,0.8405640125,0.9509406686,0.8914888501
108,0.7535994053,0.7535994053,0.8405639529
109,0.9898167849,0.6830949187,0.7535992861
110,0.6911665201,0.69116652,0.6911662817
111,0.9463356733,0.91333884,0.6911662817
112,0.9944242835,0.91333884,0.91333884


==> plots_tex/data/latency_4.1mini.csv <==
Query,NSS_Time,ZS_Time,FS_Time
1,33.59,50.51,27.5
2,16.08,53.91,21.14
3,15.44,29.64,27.12
4,12.76,70.44,59.99
5,13.76,28.84,31.77
6,15.17,25.09,24.93
7,14.79,26.35,27.61
8,14.45,29.59,27.68
9,15.88,53.85,52.83
10,12.13,26.66,27.03
11,14.93,25.72,13.96
12,13.65,36.83,40.99
13,13.95,28.26,26.75
14,12.43,29.61,27.91
15,14.79,35.42,29.07
16,22.18,30.32,27.21
17,26.58,59.35,54.2
18,12.53,28.32,28.06
19,11.97,26.4,25.04
20,16.83,34.1,29.52
21,14.09,31.91,30.42
22,12.79,14.3,14.59
23,20.42,26.87,27.21
24,21.25,34.96,37.91
25,13.36,25.24,27.12
26,30.74,57.55,60.89
27,36.5,36.17,35.76
28,13.67,71.37,24.71
29,13.31,29.26,28.25
30,14.88,31.65,28.94
31,12.34,20.61,19.36
32,24.25,66.44,78.67
33,35.43,25.06,32.27
34,14.19,16.22,18.04
35,16.43,31.34,29.99
36,13.27,68.88,61.22
37,13.6,36.96,28.19
38,14.5,31.56,27.5
39,24.6,66.57,64.14
40,13.9,28.62,29.74
41,29.14,24.23,23.96
42,29.52,60.62,23.91
43,11.67,25.42,13.49
44,21.39,59.62,54.11
45,15.69,62.74,15.7
46,22.16,23.11,37.64
47,11.02,27.21,30.19
48,13.62,13.54,14.21
49,11.78,26.1,25.56
50,13.99,39.77,35.33
51,11.3,15.4,13.15
52,12.31,60.75,53.14
53,13.1,24.84,22.15
54,30.87,29.57,26.12
55,12.82,29.1,20.8
56,30.71,27.41,24.78
57,12.44,72.38,34.68
58,11.67,15.31,24.99
59,11.47,39.36,14.79
60,16.69,63.03,66.12
61,26.05,28.18,30.35
62,13.13,32.62,29.24
63,16.38,21.98,16.0
64,16.44,21.84,15.98
65,13.36,16.12,30.76
66,15.6,26.2,24.32
67,12.75,31.93,33.61
68,24.49,62.95,34.94
69,12.45,62.65,26.31
70,12.45,15.79,15.45
71,11.97,24.07,20.51
72,20.01,33.23,28.24
73,14.87,17.17,15.29
74,34.83,42.52,44.66
75,43.77,55.95,24.62
76,14.36,29.75,70.9
77,13.13,37.59,38.82
78,23.67,54.56,31.03
79,19.84,30.54,26.46
80,21.05,26.99,29.78
81,11.51,59.21,52.74
82,12.66,43.36,38.3
83,13.83,14.99,16.61
84,13.97,29.65,28.11
85,12.37,28.78,18.95
86,11.89,18.41,13.32
87,14.08,67.21,27.94
88,11.4,26.58,25.7
89,12.11,33.03,59.96
90,17.52,18.72,15.06
91,14.86,76.09,61.77
92,13.68,27.23,29.62
93,31.96,44.01,33.64
94,16.68,41.62,28.42
95,14.25,15.75,13.37
96,14.49,23.89,26.55
97,12.44,44.99,42.91
98,22.15,47.77,41.49
99,13.86,37.37,16.67
100,12.55,28.3,30.38
101,16.66,33.46,35.47
102,13.59,13.9,14.08
103,13.35,60.97,15.78
104,13.71,25.02,26.25
105,15.04,26.99,29.57
106,32.05,42.36,26.45
107,15.32,25.76,26.1
108,13.17,15.89,16.74
109,24.89,26.73,29.58
110,14.09,28.48,27.31
111,13.15,24.02,24.33
112,13.28,27.33,34.81


==> plots_tex/data/latency_comparison.csv <==
Query,NSS_Time,ZS_Time,FS_Time
1,19.0,58.22123,33.64
2,17.0,65.943279,25.14
3,17.0,41.047311,46.34
4,18.0,51.041911,55.01
5,39.0,69.206042,30.2
6,15.0,49.419543,29.97
7,17.0,55.25422,25.68
8,21.0,63.533,57.19
9,17.0,61.67934,55.52
10,22.0,26.934208,36.46
11,17.0,30.734075,58.28
12,21.0,50.698836,60.12
13,19.0,31.705374,64.2
14,19.0,60.192,35.11
15,13.654148,46.704749,37.16
16,12.568276,63.533209,30.42
17,13.99679,39.812446,49.69
18,13.571897,47.461195,29.79
19,12.021817,19.843384,27.26
20,17.663967,59.857,29.28
21,28.58,44.395589,39.4
22,14.464649,43.731185,29.97
23,16.83185,19.702908,28.56
24,25.788516,36.591191,47.06
25,19.2,44.234932,28.17
26,30.204317,40.94893,49.39
27,9.317663,44.344816,30.13
28,16.112408,38.933651,28.57
29,17.495345,17.889028,25.08
30,16.498769,18.860761,32.24
31,8.770819,27.74963,27.08
32,18.56,47.325,58.1
33,12.736986,48.495134,51.16
34,17.054697,22.087461,36.81
35,24.500417,69.510075,50.28
36,30.539922,41.646885,33.56
37,23.647278,42.734329,53.16
38,13.739224,19.787755,28.95
39,21.46,54.443075,49.95
40,19.929151,19.729482,28.36
41,17.392029,36.049639,27.24
42,15.703696,37.83386,26.74
43,22.55,50.942435,29.55
44,19.709492,43.33699,28.19
45,15.048002,46.092122,27.01
46,21.716265,51.125125,54.83
47,19.91,39.720392,31.82
48,15.66422,38.339052,51.6
49,12.518058,51.847098,29.58
50,17.013235,41.750427,31.11
51,10.895999,18.034262,56.81
52,24.614522,43.115798,63.19
53,14.941355,19.92861,28.76
54,11.611871,39.94244,47.08
55,14.968102,23.131961,30.26
56,26.28,45.613808,26.87
57,24.11,48.840551,37.28
58,17.771493,28.624228,26.34
59,22.677788,44.054671,60.11
60,12.991413,50.808037,30.05
61,14.651746,44.411287,52.45
62,18.307398,16.684073,55.56
63,16.238429,21.292797,23.92
64,15.742257,49.379155,27.14
65,13.028236,47.474114,33.16
66,15.031187,26.411745,42.04
67,12.597066,60.949906,30.2
68,18.32,52.282463,35.99
69,15.364549,29.129209,61.83
70,18.304198,31.277899,53.91
71,19.106821,27.243086,34.34
72,14.617574,47.804,33.92
73,,31.937585,55.52
74,24.825593,48.539,42.29
75,17.152369,37.624411,31.02
76,19.875708,46.732612,29.87
77,18.38837,51.924254,27.41
78,21.372173,56.005433,37.83
79,20.200544,30.297038,30.33
80,12.479037,20.564172,50.38
81,18.380205,45.573887,33.89
82,15.282143,24.077641,27.26
83,14.665377,21.712445,29.36
84,26.418389,18.563315,34.87
85,16.10164,47.93001,40.74
86,14.788633,48.680335,31.79
87,15.67,41.154514,32.1
88,13.694819,46.562211,28.87
89,19.01,23.641039,35.87
90,15.828861,55.228356,56.99
91,19.32,47.688299,50.16
92,15.985466,47.779291,53.18
93,21.15,50.481466,55.5
94,16.644025,48.204148,53.1
95,16.644025,45.060083,33.75
96,15.788978,25.15518,23.93
97,16.73,54.171457,33.24
98,23.733577,62.930403,44.41
99,15.583881,49.085597,33.3
100,19.43,55.384397,28.56
101,22.085477,46.476094,36.36
102,16.103627,19.518315,29.48
103,12.961673,59.016527,30.19
104,13.69386,22.106505,27.87
105,16.500184,20.888248,27.53
106,21.84198,58.87159,33.28
107,13.479006,46.616709,28.7
108,15.507457,20.435868,24.18
109,19.01,63.282956,30.05
110,16.28342,50.782208,27.31
111,17.221692,34.557148,31.65
112,18.85,19.50694,38.31


==> plots_tex/data/latency_comparison_4.1.csv <==
Query,NSS_Time,ZS_Time,FS_Time
1,17.95,23.2,23.37
2,12.28,42.8,23.31
3,13.53,28.84,25.65
4,10.77,49.73,55.57
5,16.27,28.04,24.14
6,18.54,24.52,21.23
7,12.2,45.11,19.65
8,12.97,41.35,46.26
9,11.95,54.31,50.92
10,12.1,24.11,24.11
11,15.44,20.88,13.9
12,12.16,45.24,46.95
13,14.5,19.75,21.61
14,12.39,21.4,20.75
15,12.63,16.87,22.59
16,16.0,18.6,19.56
17,12.93,42.3,43.8
18,20.47,22.0,19.83
19,18.13,19.82,19.92
20,15.28,47.17,22.44
21,14.28,22.23,23.08
22,13.38,18.23,17.48
23,14.99,31.01,21.1
24,12.16,39.09,58.36
25,12.96,20.83,28.46
26,12.5,58.71,51.53
27,9.56,16.9,15.8
28,10.27,18.45,20.36
29,12.53,20.64,25.22
30,11.87,21.16,22.79
31,11.47,21.21,20.58
32,18.54,33.07,43.53
33,9.12,18.22,19.49
34,17.31,19.4,19.5
35,12.15,63.46,45.46
36,10.99,34.85,40.77
37,11.96,25.65,18.69
38,10.65,20.95,22.63
39,11.1,23.96,65.37
40,11.31,13.83,39.66
41,14.45,20.38,29.33
42,14.74,26.24,19.08
43,10.39,19.48,19.5
44,19.09,48.64,58.11
45,11.5,55.88,27.63
46,11.36,20.3,19.88
47,10.57,23.6,23.66
48,10.93,19.68,17.12
49,9.35,22.52,21.68
50,9.84,48.66,51.06
51,10.07,11.75,33.27
52,11.94,50.36,54.46
53,11.66,20.18,20.56
54,18.75,20.15,21.08
55,15.67,21.83,21.45
56,11.05,13.55,16.25
57,10.48,49.59,46.13
58,11.53,17.61,16.6
59,10.35,24.24,13.65
60,11.53,19.32,20.73
61,11.24,17.14,21.59
62,9.66,11.25,13.61
63,10.85,27.79,14.63
64,11.56,13.16,12.37
65,9.87,19.06,52.8
66,11.29,21.61,25.07
67,9.29,18.91,15.68
68,9.46,81.64,45.09
69,10.11,33.41,18.59
70,11.1,29.34,11.47
71,14.73,24.51,14.59
72,11.18,21.28,28.77
73,10.63,23.74,20.21
74,12.26,21.23,20.44
75,10.41,39.81,38.3
76,11.0,13.67,38.8
77,8.97,28.53,25.87
78,11.41,51.91,22.44
79,10.23,44.61,22.73
80,10.85,19.91,21.0
81,9.01,48.57,24.73
82,10.27,21.13,20.2
83,10.0,20.31,35.55
84,9.96,25.66,20.97
85,10.22,22.4,21.62
86,8.97,21.12,21.39
87,13.6,43.65,21.7
88,13.31,13.45,22.13
89,13.42,22.61,20.4
90,10.0,33.47,12.23
91,10.2,42.49,44.1
92,11.23,11.43,19.86
93,10.84,24.98,28.01
94,11.47,48.75,20.74
95,9.4,20.46,21.38
96,10.11,20.76,21.17
97,10.99,33.82,31.22
98,10.55,20.37,26.38
99,11.5,21.89,21.98
100,12.72,19.81,26.18
101,10.38,42.25,50.13
102,10.87,18.63,20.5
103,11.45,47.67,22.28
104,11.82,24.16,24.1
105,11.7,20.85,20.8
106,11.14,24.21,42.17
107,9.89,22.23,19.16
108,10.29,23.66,14.16
109,13.55,43.14,30.56
110,13.0,61.09,24.87
111,10.3,25.7,21.43
112,9.33,24.4,23.27


==> plots_tex/data/relevance_comparison.csv <==
Query,NSS,ZS,FS
1,0.2946011356,0.1337859154,0.187096874
2,0.2558796036,0.3549079653,0.2559152598
3,0.1813703817,0.2177673043,0.258522211
4,0.2964971115,0.2334714729,0.3236682575
5,0.2047617984,0.14001876,0.09690185957
6,0.3271698929,0.2576464838,0.2651358101
7,0.2439644366,0.2439644366,0.2481934514
8,0.1412803837,0.1439446546,0.1320345453
9,0.2924812755,0.2564640961,0.2963616516
10,0.2142207313,0.1872424492,0.2141938416
11,0.1114288667,0.1158719875,0.100594935
12,0.1533187881,0.1653212833,0.1741961452
13,0.1699155426,0.1816069941,0.1610922685
14,0.2302237211,0.2253628407,0.2345879429
15,0.1928451984,0.2253628407,0.1867169623
16,0.1621014326,0.1439446546,0.1590254713
17,0.2784875946,0.205347471,0.3131451167
18,0.1434396511,0.266059079,0.143404332
19,0.266734693,0.155403034,0.2665193226
20,0.1221143572,0.1562216944,0.118783829
21,0.1743342182,0.1439446546,0.1637188601
22,0.03728531094,0.1447973696,0.03728413083
23,0.2281496746,0.1837924768,0.2020245291
24,0.1710719679,0.1782403882,0.1283139901
25,0.09664654711,0.0996915595,0.06592519032
26,0.2145858916,0.081930456,0.2037347639
27,0.068394237,0.0369301816,0.05249653004
28,0.0370921098,0.0489664786,0.02380860325
29,0.1538430948,0.1607513848,0.1571504423
30,0.3526581244,0.3128478128,0.3477029615
31,0.1256320175,0.10503696,0.1257511245
32,0.1562240546,0.1684709196,0.1408205616
33,0.1003666677,0.0689114631,0.06848637001
34,0.2952985816,0.2722834942,0.2908585376
35,0.074012684,0.1278010629,0.07486445745
36,0.0963046387,0.2186784349,0.117290229
37,0.1071294667,0.0376358884,0.04579492824
38,0.1180374083,0.1021151719,0.1180375769
39,0.326595314,0.4018298831,0.335812029
40,-0.0576158206,0.0641756746,-0.02680133244
41,0.1890260196,0.137950867,0.1890255981
42,0.1969083232,0.1871970149,0.1890255981
43,0.1468344954,0.2,0.1867701517
44,0.1977827017,0.1977827017,0.07217261768
45,0.2008980282,0.2214951087,0.09255424356
46,0.3994893422,0.354182028,0.03495332582
47,0.2240236668,0.2138283441,0.3208309317
48,0.0622115472,0.1225461096,0.1230353502
49,0.0686525129,0.0897422058,0.1619853602
50,0.3914548885,0.3177169118,0.06214546095
51,0.103120037,0.0395718618,0.06254214709
52,0.1927378082,0.1428928378,0.3953791815
53,0.1895169461,0.176440212,0.08273503938
54,0.1859283948,0.1283000816,0.1938614432
55,0.2075363254,0.2137801281,0.1895169461
56,0.2062545554,0.1289794888,0.1475417195
57,0.1579768528,0.1236232144,0.2029875846
58,0.1445410325,0.1320733204,0.1511343169
59,0.0604089265,0.0528030219,0.1526800892
60,0.1086853598,0.0971938529,0.1445452472
61,0.128898904,0.0967683384,0.05984668754
62,0.0720728982,0.0992642747,0.07068626692
63,0.0720728982,0.0124476674,0.08620254491
64,0.0323122357,0.0635740705,0.01753411762
65,0.2155557748,0.2022871883,0.06473782931
66,0.2129798438,0.1646104345,0.03231316293
67,0.0999682114,0.1502995124,0.1565569304
68,0.1709736814,0.2007935883,0.195830544
69,0.1590844769,0.1872556834,0.0004997101502
70,0.1118939151,0.0805170193,0.09975292529
71,0.2537133399,0.2563967454,0.1558437215
72,0.2114435911,0.2007935883,0.1117447152
73,0.2684045511,0.267905701,0.1844369021
74,0.1133249692,0.1865664138,0.268414835
75,0.2056140919,0.2056492424,0.07940771428
76,0.0290036238,0.0467655702,0.03876828995
77,0.0777589296,0.1166028981,0.1130762185
78,0.2011757759,0.1629401549,0.02900455103
79,0.1125802343,0.1508349057,0.1136119892
80,0.1993191229,0.1398348311,0.0929910535
81,0.189620543,0.103198683,0.1323544398
82,0.1103809275,0.119730953,0.1993189543
83,0.1111074549,0.0659618581,0.1617618976
84,0.23062007,0.2223533872,0.1102952008
85,0.1062684066,0.0656115909,0.2523414599
86,0.0652960222,0.1656121808,0.05733448713
87,0.2202888659,0.190068564,0.0652956007
88,0.0597822029,0.034984093,0.2202890345
89,0.06198108824,0.0991763564,0.1893293083
90,0.1230275951,0.0831741253,0.0404112584
91,0.4260199404,0.3151331835,0.09888326722
92,0.0860255281,0.0811421414,0.1320041995
93,0.07020132528,0.0098987945,0.07627173587
94,0.2107721918,0.1978860458,0.1170102053
95,0.2107721918,0.0803430371,0.185765708
96,0.1267860825,0.0813820865,0.04681850661
97,0.01068415892,0.0667091217,0.1317583991
98,0.0118975667,0.1171808157,0.1713213086
99,0.1352538058,0.1889005906,0.2244921711
100,0.3197080975,0.2335426168,0.1322631498
101,0.1429863196,0.0679349206,0.2625269202
102,0.1035478275,0.1106951744,0.06878004926
103,0.1559073632,0.1603385986,0.1252218444
104,0.189327201,0.1545331231,0.1559781699
105,0.2371512299,0.2640227962,0.1893331858
106,-0.0174654683,0.0064393812,0.2306859034
107,0.1498691528,0.1354778585,0.08656180464
108,0.2306311968,0.1559887066,0.1498687313
109,0.2239145907,0.1424486101,0.2306687918
110,0.1747664763,0.158003916,0.160964985
111,0.3516981681,0.2738171337,0.1747668135
112,0.3547729689,0.2335544179,0.2765548244


==> plots_tex/data/relevance_confidence_4.1mini.csv <==
Query,NSS,ZS,FS,NSS_Conf,ZS_Conf,FS_Conf
1,0.25262907002554,0.187111035372082,0.187128737048456,0.781155943870544,0.575391709804534,0.575391709804534
2,0.75,0.321555983933407,0.295443524616846,0.983355224132537,0.677827715873718,0.677827715873718
3,0.235665047793602,0.235679040547307,0.235665047793602,0.938176572322845,0.938176572322845,0.938176572322845
4,0.319196476913222,0.9,0.85,0.98358005285263,0.992951571941375,0.985880970954895
5,0.190924145050559,0.0970159089464666,0.0970159089464666,0.64,0.9178933501,0.9178933501
6,0.327187258435299,0.252462589973922,0.252462589973922,0.960364699363708,0.791586697101593,0.791586697101593
7,0.2439636779717,0.2439636779717,0.244009449449183,0.658225417137146,0.658225417137146,0.658225417137146
8,0.106,0.113398557550045,0.113398557550045,0.988061428070068,0.938176572322845,0.938176572322845
9,0.305364218406735,0.95,0.310881999520084,0.985758066177368,0.988077700138092,0.953374743461608
10,0.219511846633317,0.171131310640267,0.219511846633317,0.654156804084777,0.888137876987457,0.654156804084777
11,0.119546939810814,0.117532320451993,0.117532320451993,0.761146128177642,0.86132800579071,0.86132800579071
12,0.139504905573571,0.95,0.95,0.988061428070068,0.984042704105377,0.987348318099975
13,0.166278775383814,0.16110642984086,0.16110642984086,0.988061428070068,0.929260790348053,0.929260790348053
14,0.234811489817559,0.216947969544702,0.23473646842721,0.791586697101593,0.791586697101593,0.791586697101593
15,0.141289234552129,0.192836431861196,0.192836431861196,0.761146128177642,0.761146128177642,0.761146128177642
16,0.230103855426286,0.194426210987026,0.194426210987026,0.781155943870544,0.84922182559967,0.84922182559967
17,0.313145116697725,0.95,0.311,0.991171896457672,0.574009895324707,0.991171896457672
18,0.138437157313397,0.127121402837798,0.138291329217549,0.915283918380737,0.858101844787597,0.92495447397232
19,0.299579647742311,0.299471920397518,0.299579647742311,0.785209119319915,0.785209119319915,0.785209119319915
20,0.130795175035098,0.131489923685952,0.131489923685952,0.64,0.64,0.64
21,0.20435128804916,0.139267955991243,0.139167477904393,0.988061428070068,0.938176572322845,0.938176572322845
22,0.037,0.000932052522241044,0.000932052522241044,0.531148850917816,0.858101844787597,0.858101844787597
23,0.207395133448617,0.197795430056987,0.197795430056987,0.781155943870544,0.84922182559967,0.84922182559967
24,0.170149289069963,0.95,0.95,0.992589116096496,0.814970135688781,0.930968701839447
25,0.0965921235951399,0.105942780048468,0.105942780048468,0.960364699363708,0.791861951351165,0.791861951351165
26,0.213666078744856,0.95,0.95,0.995228290557861,0.89370983839035,0.970639944076538
27,0.0803281171596691,0.85,0.95,0.907025694847106,0.950550079345703,0.780707776546478
28,0.05,0.95,0.0238086032506811,0.822049081325531,0.98731505870819,0.672350287437439
29,0.153843600611766,0.0661662702978266,0.153843600611766,0.534014701843261,0.903991758823394,0.534014701843261
30,0.323055105188091,0.3376141439503,0.306493248184644,0.938176572322845,0.938176572322845,0.938176572322845
31,0.125724150515964,0.125724150515964,0.125724150515964,0.934315860271453,0.934315860271453,0.934315860271453
32,0.156224223203055,0.95,0.95,0.995198309421539,0.720199584960937,0.850116312503814
33,0.096132005239496,0.0611108401126418,0.0611108401126418,0.907025694847106,0.875446379184722,0.875446379184722
34,0.206680828660054,0.212506113180139,0.295203034699243,0.938176572322845,0.938176572322845,0.938176572322845
35,0.07396545601,0.09821051922,0.09821051922,0.9603646993,0.7918649513,0.7918649513
36,0.1,0.95,0.95,0.990666925907135,0.994521021842956,0.987497448921203
37,0.1082410476,0.1082410476,0.04569040406,0.5868977904,0.5868977904,0.52096289396
38,0.0918990286561529,0.0916435344604799,0.0916435344604799,0.840563952922821,0.840563952922821,0.840563952922821
39,0.391896250259239,0.95,0.95,0.995240569114685,0.962087929248809,0.994748055934906
40,-0.057887752084774,-0.0579145574,-0.0579145574,0.914929211139679,0.92492921113,0.914929211139
41,0.214461305482559,0.191749464,0.22756653085,0.989116013050079,0.849221825599,0.9509406685
42,0.19687747169642,0.95,0.187197183530438,0.956006407737731,0.608456492424011,0.52096289396286
43,0.117329341229565,0.117329341229565,0.117329341229565,0.867085933685302,0.867085933685302,0.867085933685302
44,0.200520476694308,0.95,0.197762302634058,0.979322135448455,0.967739403247833,0.979322135448455
45,0.221593058012785,0.200897775282177,0.200897775282177,0.675914943218231,0.675914943218231,0.675914943218231
46,0.413,0.331243184182545,0.399356284592516,0.995240569114685,0.96966940164566,0.995240569114685
47,0.22227786000739,0.161985360219706,0.165829405684991,0.989816784858703,0.704338312149047,0.989816784858703
48,0.106643092083325,0.0553329286502833,0.0552289945218555,0.92495447397232,0.92495447397232,0.92495447397232
49,0.907025694847106,0.065234993,0.065234993,0.0991257801829219,0.90399175882,0.90399175882
50,0.382900932675256,0.95,0.382900932675256,0.995150923728942,0.986837446689605,0.995150923728942
51,0.0827,0.0827350393844292,0.0984497447328072,0.840563952922821,0.840563952922821,0.840563952922821
52,0.19386144321698,0.95,0.19386144321698,0.995329737663269,0.992193162441253,0.995329737663269
53,0.189516946072478,0.188980332397237,0.188874122338989,0.897840499877929,0.897840499877929,0.897840499877929
54,0.124137996019106,0.14751685288,0.14751685288,0.880430221557617,0.88042992353439,0.88042992353439
55,0.207537336915492,0.227885582495461,0.227885582495461,0.938176572322845,0.938176572322845,0.938176572322845
56,0.206255145490094,0.114012215664363,0.114012215664363,0.995228290557861,0.873723149299621,0.873723149299621
57,0.157991756254607,0.95,0.157991756254607,0.960364699363708,0.600277423858642,0.960364699363708
58,0.103642742231531,0.103600342501929,0.144540863914744,0.753599286079406,0.753599286079406,0.753599286079406
59,0.0703377124823438,0.0703377124823438,0.0849169817318382,0.531148850917816,0.531148850917816,0.531148850917816
60,0.08,0.95,0.95,0.896840870380401,0.591193616,0.50083631277
61,0.129335461083772,0.0862025449051175,0.128899494082775,0.968532681465148,0.768226504325866,0.968532681465148
62,0.0558535265230899,0.06458079015,0.0137340734,0.90450704097747,0.9509406685,0.9509406685
63,0.0898672976768367,0.0799284807420888,0.0799284807420888,0.72012448310852,0.72012448310852,0.72012448310852
64,0.028,0.0570353241553355,0.0301451290432029,0.826511561870575,0.92495447397232,0.753599286079406
65,0.21,0.199624771869754,0.176810429889716,0.733405590057373,0.950940668582916,0.950940668582916
66,0.255036329425088,0.244736988348178,0.244645782568,0.938176572322845,0.938176572322845,0.938176572322845
67,0.0999684642720487,0.01960799544,0.0231464762605749,0.641388833522796,0.9381765723,0.52096289396286
68,0.170955389694583,0.95,0.10129954604,0.995198309421539,0.9885234236717,0.9850687384
69,0.215417196006786,0.95,0.211560843661736,0.557375431060791,0.625764489173889,0.515317380428314
70,0.111819736604827,0.117033891821503,0.116968058444129,0.753599286079406,0.753599286079406,0.753599286079406
71,0.253779341815099,0.253713677025119,0.253713677025119,0.897840499877929,0.897840499877929,0.897840499877929
72,0.21,0.1867244644,0.18677082601,0.738416314125061,0.9110389351,0.9110389351844
73,0.268404466835773,0.229246925702363,0.229270190762741,0.897840499877929,0.897840499877929,0.897840499877929
74,0.113324884858848,0.95,0.95,0.98358005285263,0.979956626892089,0.98611843585968
75,0.184618470751147,0.147095215815595,0.14709310847317,0.994317233562469,0.675914943218231,0.675914943218231
76,0.00616289789,0.00616289789,0.00616289789,0.716080069541931,0.753599286079406,0.753599286079406
77,0.0,0.95,0.0788139494800668,0.741329669952392,0.856469273567199,0.989116013050079
78,0.20117527,0.09634982015,0.09634982015,0.99522829,0.6759149432,0.6759149432
79,0.15478541408859,0.144772081525675,0.144905096979575,0.99504554271698,0.804554879665374,0.804554879665374
80,0.218666465145885,0.14702348187943,0.21870650465197,0.691166281700134,0.704338312149047,0.691166281700134
81,0.220954280376753,0.95,0.193394203254389,0.557375431060791,0.905613780021667,0.907025694847106
82,0.0978084382858653,0.95,0.95,0.619947969913482,0.985515117645263,0.98459792137146
83,0.11,0.0969467881149087,0.111107286277598,0.952579855918884,0.914523839950561,0.938176572322845
84,0.230620660082727,0.206068266363797,0.252350479356883,0.691166281700134,0.855415642261505,0.691166281700134
85,0.0829557202832322,0.0265460410614636,0.0405802818410127,0.809950292110443,0.875446379184722,0.595189273357391
86,0.0376092516207852,0.0376092516207852,0.0376092516207852,0.882202804088592,0.882202804088592,0.882202804088592
87,0.235034025177697,0.95,0.220289034519857,0.691166281700134,0.73525446653366,0.691166281700134
88,0.0597810227,0.01563675079,0.01563675079,0.858101844787,0.858101844787,0.858101844787
89,0.062,-0.00464785304581316,-0.00375349692041204,0.586897790431976,0.903991758823394,0.903991758823394
90,0.0,0.0446319281070645,0.116669574462975,0.846889734268188,0.936823308467865,0.936823308467865
91,0.467873446839161,0.95,0.463826548591993,0.995240569114685,0.672883331775665,0.995240569114685
92,0.1202155574,0.086026371,0.086026371,0.7682265043,0.76822650432,0.76822650432
93,0.117,0.95,0.119141824302927,0.989816784858703,0.978377163410186,0.989816784858703
94,0.210770674545854,0.95,0.2263108076477,0.675914943218231,0.729650139808654,0.675914943218231
95,0.0467690262076578,0.0803108369517796,0.0803108369517796,0.891488850116729,0.891488850116729,0.891488850116729
96,0.126787094035409,0.157798913757119,0.157798913757119,0.653242468833923,0.791861951351165,0.791861951351165
97,0.195010029132599,0.95,0.171190484815577,0.989816784858703,0.989537358283996,0.989816784858703
98,0.0119,0.95,0.01191046,0.8551480017406,0.9927843809,0.990718305
99,0.136032173843668,0.135253805845369,0.135253805845369,0.653242468833923,0.653242468833923,0.653242468833923
100,0.353976899241382,0.262452236007974,0.262526920223535,0.887573301792144,0.887573301792144,0.887573301792144
101,0.096588287021475,0.95,0.096588287021475,0.586897790431976,0.968830347061157,0.586897790431976
102,0.10354765894129,0.0798195732855366,0.0798195732855366,0.768226504325866,0.768226504325866,0.768226504325866
103,0.155979687187995,0.169114162470536,0.155979687187995,0.531148850917816,0.531148850917816,0.531148850917816
104,0.18933318581297,0.147684344464081,0.18933318581297,0.688996374607086,0.897840499877929,0.688996374607086
105,0.237151651434278,0.196140070434874,0.237151651434278,0.653242468833923,0.791861951351165,0.653242468833923
106,-0.017464119622,0.95,0.0136538258,0.99363904511,0.7361718416,0.8492218255996
107,0.17,0.173048065016846,0.173048065016846,0.513050079345703,0.840563952922821,0.840563952922821
108,0.232650199425921,0.230632376906613,0.230632376906613,0.753599286079406,0.753599286079406,0.753599286079406
109,0.277789727062179,0.149307503893932,0.220326966683517,0.989816784858703,0.704338312149047,0.691166281700134
110,0.19965941657923,0.192819404534397,0.192819404534397,0.691166281700134,0.691166281700134,0.691166281700134
111,0.326561825977806,0.276888205972531,0.276888205972531,0.946335673332214,0.913338840007782,0.913338840007782
112,0.357025633675266,0.296594133581194,0.296594133581194,0.994424164295196,0.977966248989105,0.977966248989105

